Quantum-Assisted Greedy Algorithms

We show how to leverage quantum annealers (QAs) to better select candidates in greedy algorithms. Unlike conventional greedy algorithms that employ problem-specific heuristics for making locally optimal choices at each stage, we use QAs that sample from the ground state of problem-dependent Hamiltonians at cryogenic temperatures and use retrieved samples to estimate the probability distribution of problem variables. More specifically, we look at each spin of the Ising model as a random variable and contract all problem variables whose corresponding uncertainties are negligible. Our empirical results on a D-Wave 2000Q quantum processor demonstrate that the proposed quantum-assisted greedy algorithm (QAGA) scheme can find notably better solutions compared to the state-of-the-art techniques in the realm of quantum annealing

==> Quantum-assisted greedy algorithms/notes.txt <==
https://igarss2022.org/Papers/paper_kit.php#Templates

The filename of the document file should be the first author’s last name, followed by the appropriate extension (.pdf). For example, if the first author’s name is Johan Smith, you would submit your file as ”smith.pdf“.

When you have your document file ready, gather the following information before entering the submission system:
• Manuscript in PDF format
• Affiliation, email address, and mailing address for each author
• Paper title
To submit your document and author information, go to the Paper Submission link on the IGARSS 2022 homepage:
https://igarss2022.org/papers.php
The submission system will present an entry form to allow you to enter the paper title, paper topic, and author contact information.
ALL authors must be entered in the online form, and must appear in the online form in the same order in which the authors appear on the PDF.

==> notes.txt <==
https://igarss2022.org/Papers/paper_kit.php#Templates

The filename of the document file should be the first author’s last name, followed by the appropriate extension (.pdf). For example, if the first author’s name is Johan Smith, you would submit your file as ”smith.pdf“.

When you have your document file ready, gather the following information before entering the submission system:
• Manuscript in PDF format
• Affiliation, email address, and mailing address for each author
• Paper title
To submit your document and author information, go to the Paper Submission link on the IGARSS 2022 homepage:
https://igarss2022.org/papers.php
The submission system will present an entry form to allow you to enter the paper title, paper topic, and author contact information.
ALL authors must be entered in the online form, and must appear in the online form in the same order in which the authors appear on the PDF.
